Evolution of short-period cataclysmic variables: implications from eclipse modeling and stage A superhump method (with New Year's gift)

In 2013, the method of determining mass ratios of dwarf novae using stage A superhumps (growing superhumps) was established. This method is a dynamical one in that it relies only on celestial mechanics. It is not dependent on an experimental calibration. Since then, more than 100 objects have been measured by this method. In this paper, I provide an updated description of the method. Comparisons with the results of the modern eclipse modeling method, which is considered to be the golden standard, have shown that these two methods agree very well and the stage A superhump method has been confirmed to be as accurate and as reliable as the modern eclipse modeling method. The number of the object by the former methods is now a few time those by the latter method, and the former is indispensable to study the terminal evolution of cataclysmic variables. I also showed that past studies by the other groups assumed incorrect fractional superhump excess relations, causing biases in discussing the evolution. I also derived a new experimental relation for stage B superhumps. The updated evolutionary track around the period minimum suggests that the angular momentum loss is 1.9 times larger than expected by gravitational wave radiation. The measurements of stage A superhumps greatly owe to international collaborations with amateurs and professionals. There is similarity with the world of ornithology in that both play a role in uniting the world via international exchanges of observations. I describe a summary of these collaborations and describe my thoughts about the relation between astronomy and ornithology, and give prospects how multidisciplinary works can be made possible between these seemingly distant fields of science (abridged).

==> abst.inc <==
   In 2013, the method of determining mass ratios ($q$)
of dwarf novae using stage A superhumps (growing superhumps)
was established.
This method is a dynamical one in that it relies only on
celestial mechanics.  It is not dependent on an experimental
calibration.  Since then, more than 100 objects have been
measured by this method and this method have also been
applied to AM~CVn stars and a black-hole X-ray binary,
but these achievements have often been neglected.
In this paper, I provide an updated description of
the method.  Comparisons with the results of
the modern eclipse modeling method, which is considered
to be the golden standard, have shown that these
two methods agree very well and I have confirmed that
the stage A superhump method is as accurate and
as reliable as the modern eclipse modeling method.
The stage A superhump method has many points advantageous
over the eclipse modeling method in that the former
does not require large telescopes and can be applicable
to non-eclipsing systems.  The number of objects
determined by the stage A superhump method is now a few
times of that by the modern eclipse modeling and they
are now indispensable to study the terminal evolution of
cataclysmic variables.  I also showed that past studies
by the other groups assumed incorrect fractional superhump
excess ($\epsilon$)-$q$ relations, causing biases
in discussing the evolution.
In particular, formulae given in \citet{pat01SH} and
\citet{pat05SH} should be avoided.
I derived a new experimental $\epsilon$-$q$ relation
of stage B superhumps and showed that
the pressure effect during stage B of superhumps
has an only weak dependence on $q$.
I derived a refined evolutionary track around
the period minimum suggesting that the angular momentum loss
is 1.9 times larger than what is expected
by gravitational wave radiation.
The period minimum on this track occurs at
0.0562~d = 81.0~min.  There is a sharp peak in
the distribution of the mass of the secondaries around
the period minimum.  The $\epsilon$ values rule out
the claimed existence of very low-mass white dwarfs
($<0.5 M_\odot$) among dwarf novae below the period gap.
The measurements of stage A superhumps greatly owe to
international collaborations with amateurs and professionals.
I describe a brief summary of these collaborations
and highlight the similarity with the world of birding
(or ornithology) in that they play a role in uniting the world
via international exchanges of observations.
I also describe my thoughts about the similarity and
relation between astronomy and ornithology,
and give prospects how multidisciplinary works can be
made possible between these seemingly distant fields
of science.


==> bouncer.inc <==
\begin{center}
\begin{longtable}{c|p{0.45\textwidth}|p{0.45\textwidth}}
\caption{Chronology of period bouncers and brown-dwarf secondaries.}\label{tab:bouncer} \\
\hline\hline
Year & \hskip 1.2cm Superhump method, $P_{\rm orb}$, others & \hskip 2.3cm Eclipse modeling \\
     & \hskip 1mm \textbf{Boldface} indicates stage A superhump method & \hskip 1cm \textbf{Boldface} indicates period bouncers \\
\hline
\endfirsthead
\caption{Chronology of period bouncers and brown-dwarf secondaries (continued).} \\
\hline\hline
Year & \hskip 1.2cm Superhump method, $P_{\rm orb}$, others & \hskip 2.3cm Eclipse modeling \\
     & \hskip 1mm \textbf{Boldface} indicates stage A superhump method & \hskip 1cm \textbf{Boldface} indicates period bouncers \\
\hline
\endhead
\hline
\endfoot
\hline
1986 &                           & Decomposition of eclipse light curve
                                 of Z Cha \citep{woo86zcha}. \\
\hline
1993 & \citet{sma93wzsge} suggested $M_2$=0.06$M_\odot$ for WZ Sge. & \\
\hline
1994 &                           & Eclipse modeling of OY Car
                                 \citep{hor94oycarHST}. \\
\hline
1996 & AL Com ($P_{\rm orb}$=0.05667~d, 2:1 resonance signal?
     in quiescence, $M_2 < 0.04M_\odot$) \citep{pat96alcom};
     $q$=0.090(5) from stage A superhumps \citep{kat13qfromstageA,Pdot6},
     not very small as suggested in \citet{pat96alcom}. & \\
\hline
1997 & \citet{how97periodminimum} suggested that EF Peg could be
     the longest $P_{\rm orb}$ (0.084~d) period bouncer, giving
     a tentative lower limit to the age of the Galaxy
     of 8.6$\times$10$^9$~yr, rejected by himself
     in \citet{how02llandefpegHST}. & \\
\hline
1998 & EG Cnc ($P_{\rm orb}$=0.0599~d, very small
     $\epsilon$=0.0066(13), multiple rebrightenings)
     \citep{pat98egcnc}; SED: \citet{neu17hocetgd552egcnc};
     \citet{kim21egcnc} obtained
     most likely $q \sim 0.048$ and also constraint
     $q < 0.057$ from superhumps.
\newline\dotfill\newline
     ``\textit{Late Evolution of Cataclysmic Variables}''
     listed DI UMa, AL Com, WZ Sge, EG Cnc as
     candidates having small $\epsilon$ \citep{pat98evolution};
     but gave systematically small $q$, such as $q$=0.02--0.04
     for WZ Sge due to the $\epsilon$-$q$ calibration problem
     described in subsection \ref{sec:stagebtoq} in this paper. & \\
\hline
1999 & DI UMa ($\epsilon$=0.013) \citep{fri99diuma}, see also
     \citet{rut09diuma} (doubtful considering large
     superhump amplitudes; photometric $P_{\rm orb}$ might
     not be true $P_{\rm orb}$ in ER UMa star).
\tabnewitem
     V592 Her (very faint absolute magnitude) \citep{vantee99v592her};
     Small $\epsilon$ consistent with a brown dwarf secondary
     \citep{men02v592her}; could be a lower main-sequence secondary?
     \citep{kat02v592her}; $q$=0.054(12) based on stage A
     superhumps \citep{Pdot2,kat13qfromstageA}, confirming
     the brown dwarf nature. & \\
\hline
2000 & EF Eri (polar, spectrum) \citep{beu00eferi}. & \\
\hline
2001 & EF Eri (polar, infrared spectrum) \citep{how01llandeferi};
     also claimed the detection of a brown dwarf-like secondary
     in LL And, refuted by \citet{lit03CVBDlland}.
\tabnewitem
     1RXS J105010.3$-$140431 ($P_{\rm orb}$=0.0615~d,
     very small mass function) \citep{men01j1050}.
\tabnewitem
     ``\textit{Accretion-Disk Precession and Substellar Secondaries in
     Cataclysmic Variables}'': collection of data; no
     new objects; also included AM CVn stars \citep{pat01SH}.
                                 & \textsc{Ultracam}: description by
                                 \citet{dhi01ULTRACAM}. \\
\hline
2004 & IX Dra [$\epsilon$=0.076(3)] \citep{ole04ixdra} [probably
     incorrect; confusion with stage C superhumps? \citet{Pdot}];
     spectroscopic $P_{\rm orb}$=0.0648~d finally excluded
     the possibility of a period bouncer \citep{tho20shortPCV}.
\tabnewitem
     V379 Vir (polar, spectrum) \citep{far04v379vir}, see also
     \citet{bur06v379vir,far08v379vir,bre12j1250j1514}.
                                 & Parameter determination of
                                 XZ Eri, DV UMa and OU Vir with
                                 \textsc{ultracam} and \textsc{lcurve}
                                 \citep{fel04xzeridvuma,fel04ouvir}. \\
\hline
2005 & RX J0502.8$+$1624 (polar, spectrum) \citep{lit05j0502}.
\tabnewitem
     V455 And ($P_{\rm orb}$=0.05631~d, infrared spectrum,
     secondary later than L2 by SED modeling) \citep{ara05v455and}.
\tabnewitem
     PQ And ($P_{\rm orb}$=0.0559~d, faint $M_K$)
     \citep{pat05pqand}; $\epsilon$ not yet measured.
\tabnewitem
     MT Com ($P_{\rm orb}$=0.0829~d?, proposed as counterpart
     of EUV transient RE J1255$+$266, faint $M_V$=14.6$\pm$1.3)
     \citep{pat05j1255}; the exact nature still unknown.
     SED: \citet{neu17hocetgd552egcnc}.
     Gaia parallax gave $M_V$=$+$11.5 \citep{GaiaEDR3}.
                                 & \textsc{Ultracam} and \textsc{lcurve}
                                 analysis of GY Cnc, IR Com and HT Cas
                                 \citep{fel05gycncircomhtcas}. \\
\hline
2006 & V406 Vir ($P_{\rm orb}$=0.0559~d, suggested by resemblance
     to other WZ Sge stars) \citep{zha06j1238}; infrared data
     suggested an L4-type brown dwarf \citep{avi10j1238};
     large superhump amplitudes during the 2017 superoutburst
     made very small $q$ unlikely \citep{Pdot10}.
\tabnewitem
     SDSS J121607.03$+$052013.9 ($P_{\rm orb}$=0.0686~d or its
     one-day alias, small mass function,
     $0.012 < M_2 < 0.040M_\odot$) \citep{sou06SDSSCV}.
\tabnewitem
     ``\textit{The donor stars of cataclysmic variables}''
     \citep{kni06CVsecondary}: used superhumps listed in \citet{pat05SH};
     linear calibration on the $\epsilon$-$q$ plane; showed a jump
     in mass-radius relation at period gap.
                                 & Science paper ``\textit{A Brown Dwarf Mass
                                 Donor in an Accreting Binary}''
                                 \citep{lit06j1035}:
                                 \textbf{SDSS J103533.02$+$055158.3}
                                 [$M_2$=0.052(2)$M_\odot$]. \\
\hline
2007 &                           & \textbf{OV Boo} [below period minimum,
                                 $P_{\rm orb}$=0.04626~d, $q$=0.0623(7),
                                 formed directly from a detached white
                                 dwarf/brown dwarf binary?]
                                 \citep{lit07j1507}. \\
\hline
2008 & GD 552 = NSV 25966 (long $P_{\rm orb}$)=0.07134~d,
     no sign of M-type secondary \citep{und08gd552}.
     SED: \citet{neu17hocetgd552egcnc}.
\tabnewitem
     EZ Lyn ($q$=0.05 from superhumps) \citep{zha08j0804};
     multiple rebrightenings \citep{pav07j0804,kat09j0804};
     $q$=0.078(3) from stage A superhumps \citep{kat13qfromstageA}.
\tabnewitem
     OV Boo (population II from space velocity)
     \citep{pat08j1507}
                                 & ``\textit{On the evolutionary status of
                                 short-period cataclysmic variables}''
                                 \citep{lit08eclCV}:
                                 \textbf{SDSS J143317.78$+$101123.3}
                                 [$P_{\rm orb}$=0.05424~d, $q$=0.0661(7);
                                 not a bouncer? by \citet{sir10shortPCV};
                                 bouncer \citet{sav11CVeclmass}],
                                 \textbf{SDSS J150137.22$+$550123.4}
                                 [$P_{\rm orb}$=0.05684~d, $q$=0.067(3);
                                 not a bouncer? by \citet{sir10shortPCV};
                                 later not a bouncer by
                                 \citet{sav11CVeclmass}]. \\
\hline
2009 & 1RXS J023238.8$-$371812 ($P_{\rm SH}$=0.06619~d,
     multiple rebrightenings) \citep{Pdot}.
\tabnewitem
     ``\textit{SDSS unveils a population of intrinsically faint cataclysmic
     variables at the minimum orbital period}''
     \citep{gan09SDSSCVs}: mainly $P_{\rm orb}$ statistics.
\tabnewitem
     ``\textit{Survey of Period Variations of Superhumps in SU UMa-Type Dwarf
     Novae}'' \citep{Pdot}: establishment of superhump stages
     A, B and C; big compilation of SU UMa/WZ Sge stars.
                                 & Light-curve modeling code
                                 applied to detached
                                 white dwarf-main sequence binaries
                                 \citep{pzr09SDSSpostCEbinary}. \\
\hline
2010 &                           & Light-curve modeling code
                                 \textsc{lcurve}; error determination
                                 using MCMC \citep{cop10ippeg}. \\
\hline
2011 & GW Lib ($P_{\rm orb}$=0.05332~d, $M_2$=0.06$M_\odot$
     from $\epsilon$) \citep{vic11gwlib}. $q$=0.069(3) from
     stage A superhumps \citep{kat13qfromstageA}.
\tabnewitem
     ``\textit{Distances and absolute magnitudes of dwarf novae:
     murmurs of period}'' listed 22 candidates
     selected from the literature (including two objects from
     eclipse modeling).  The period bounce was estimated to
     occur at a mass of 0.058(8)$M_\odot$
     \citep{pat11CVdistance}.
     Also selected from \citet{Pdot} CT Tri, OT J111217.4$-$353829 
     (small $\epsilon$) and UZ Boo (long $P_{\rm SH}$=0.06192~d
     and multiple rebrightenings).
\tabnewitem
     OV Boo (UV spectroscopy, consistent with population II)
     \citep{uth11j1507}.
\tabnewitem
     ``\textit{The Evolution of Cataclysmic Variables as Revealed by
     Their Donor Stars}'' \citep{kni11CVdonor}: refinement of
     \citep{kni06CVsecondary}; basically same method;
     derivation of optimal evolutionary track.
                                 & ``\textit{Cataclysmic variables below
                                 the period gap: mass determinations of
                                 14 eclipsing systems}''
                                 \citep{sav11CVeclmass}:
                                 full introduction of MCMC;
                                 only \textsc{ultracam} data were plotted
                                 on the evolutionary track. \\
\hline
2012 & SDSS J125044.42$+$154957.3, SDSS J151415.65$+$074446.5
     (polars, spectrum) \citep{bre12j1250j1514}. 
\tabnewitem
     BW Scl ($P_{\rm orb}$=0.05432~d, 2:1 resonance signal?
     in quiescence) \citep{uth12j1457bwscl}; $q$=0.067(6)
     from stage A superhumps \citep{Pdot4}. & \\
\hline
2013 & ``\textit{New Method to Estimate Binary Mass Ratios by Using Superhumps}''
     : \textbf{establishment of stage A superhump method}
     \citep{kat13qfromstageA}.
\tabnewitem
     \textbf{V529 Dra} (first case of double superoutburst,
     $P_{\rm orb}$=0.0717~d, $q$=0.04) \citep{Pdot4}.
\tabnewitem
     CRTS J122221.6$-$311524 (double superoutburst,
     $q<$0.05 from stage A and post-superoutburst
     superhumps) \citep{kat13j1222}. & \\
\hline
2014 & CRTS J075418.7$+$381224, KX Psc 
     (long-period, long-lasting stage A)
     \citep{nak14j0754j2304}. & \\
\hline
2015 & \textbf{ASASSN-14cv} [$P_{\rm orb}$=0.05992~d, $q$=0.077(1),
     multiple rebrightenings],
     \textbf{PNV J17144255$-$2943481} [$P_{\rm orb}$=0.05956~d,
     $q$=0.076(1), multiple rebrightenings],
     \textbf{PNV J17292916$+$0054043} [$P_{\rm orb}$=0.05973~d,
     $q$=0.073(2)],
     PNV J06000985$+$1426152 ($P_{\rm SH}$=0.06331~d,
     multiple rebrightenings) (Nakata et al. in prep; \cite{Pdot7}).
                                 & \textbf{KN Cet} (substellar donor
                                 $M_2$=0.064(5)$M_\odot$,
                                 below period minimum at
                                 $P_{\rm orb}$=0.05298~d)
                                 \citep{mca15phl1445};
                                 only \textsc{ultracam} data were plotted
                                 on the evolutionary track. \\
\hline
2016 & ASASSN-15jd (nearly double superoutburst and
     long superhump $P_{\rm SH}$=0.06498~d) \citep{kim16asassn15jd};
     also provided a list of bouncer candidates from photometric
     observations.
\tabnewitem
     \textbf{ASASSN-15na} [$P_{\rm orb}$=0.06297~d, $q$=0.081(5)],
     \textbf{ASASSN-16bu} [$P_{\rm orb}$=0.0593~d, $q$=0.10(1),
     slow fading], ASASSN-15gn ($P_{\rm SH}$=0.06364~d),
     ASASSN-15hn ($P_{\rm SH}$=0.06183~d, slow superhump evolution,
     low superhump amplitude),
     ASASSN-15kh ($P_{\rm SH}$=0.06048~d, slow superhump evolution,
     low superhump amplitude)
     \citep{Pdot8}.
                                 & Nature paper ``\textit{An irradiated
                                 brown-dwarf companion to an accreting
                                 white dwarf}'':
                                 \textbf{SDSS J143317.78$+$101123.3}
                                 [$M_2$=0.0571(7)$M_\odot$, spectrum L1$\pm$1]
                                 \citep{her16j1433}. \\
\hline
2017 & CRTS J122221.6$-$311524, originally from stage B
     superhumps \citep{neu17j1222}, refined to be
     $q$=0.032 using stage A superhumps \citep{Pdot10}.
\tabnewitem
     \textbf{ASASSN-16js} [$P_{\rm orb}$=0.06034~d, $q$=0.056(5)]
     \citep{Pdot9}.
\tabnewitem
     WZ Sge, claimed not to be a period bouncer based on secular
     $P_{\rm orb}$ decrease \citep{han17wzsge}; refuted by
     \citet{pat18wzsge}.
\tabnewitem
     HO Cet [$P_{\rm orb}$=0.05490~d] from SED \citep{neu17hocetgd552egcnc};
     $q$=0.090(4) from stage A superhumps \citep{Pdot}.
                                 & \textbf{SDSS J105754.25$+$275947.5}
                                 [lowest-mass donor $M_2$=0.0436(20)$M_\odot$, 
                                 $P_{\rm orb}$=0.06279~d]
                                 \citep{mca17j1057}; only \textsc{ultracam}
                                 data were plotted on the evolutionary track.
                                 \tabnewitem
                                 Introduction of Gaussian process modeling
                                 and parallel-tempered MCMC
                                 \citep{mca17asassn14ag}. \\
\hline
2018 & \textbf{ASASSN-16dt} [double superoutburst, $q$=0.036(2)]
     and ASASSN-16hg (long-period, long-lasting stage A)
     \citep{kim18asassn16dt16hg}; a compiled list of bouncer candidates
     using superhumps and light curves was also given. 
\tabnewitem
     QZ Lib, originally from stage B superhumps
     \citep{pal18qzlib}; updated to $q$=0.05 in this work
     using stage A superhumps. & \\
\hline
2019 & \textbf{KSN:BS-C11a} [$P_{\rm orb}$=0.05703~d, $q$=0.070(5)]
     \citep{rid19j165350}.
                                 & ``\textit{The evolutionary status of
                                 Cataclysmic Variables: eclipse modelling
                                 of 15 systems}''
                                 \citep{mca19DNeclipse}: refinement of
                                 \citet{kni11CVdonor}, using both eclipsing CVs
                                 and stage B superhumps (referring to
                                 ``Pdot'' papers; Knigge-type
                                 $\epsilon$-$q$ calibration, not using
                                 stage A method). \\
\hline
2020 & \textbf{ASASSN-17ei} [$P_{\rm orb}$=0.05646~d, $q$=0.074(3),
     long rebrightening],
     \textbf{ASASSN-17el} [$P_{\rm orb}$=0.05434~d, $q$=0.071(3),
     multiple rebrightenings] \citep{Pdot10} 
\tabnewitem
     New candidates for period bouncers from the literature and
     QZ Lib \citep{tho20shortPCV}: mostly from stage A and other
     superhump data from ``Pdot'' papers. & \\
\hline
2021 & SMSS J160639.78$-$100010.7 (magnetic system with
     $P_{\rm orb}$=0.06391~d, low accretion rate and spectrum)
     \citep{kaw21smss1606}. & \\
\hline
2022 & Let's add DY CMi ($P_{\rm SH}$=0.06074~d),
     VX For ($P_{\rm SH}$=0.06133~d) \citep{Pdot},
     MASTER OT J085854.16$-$274030.7
     ($P_{\rm SH}$=0.05556~d, \cite{Pdot7}),
     TCP J23382254$-$2049518 ($P_{\rm SH}$=0.05726~d,
     \cite{Pdot6}) ---
     all with multiple rebrightenings, \citet{kat15wzsge} ---
     to the candidate list;
     comparison between stage A superhump method and
     eclipse modeling (this work).
                                 & \textbf{MASTER OT J220559.40$-$341434.9 =
                                 ASASSN-16kr} [$P_{\rm orb}$=0.06129~d,
                                 $M_2$=0.042(1)$M_\odot$],
                                 \textbf{CRTS J052209.7$-$350530}
                                 [$P_{\rm orb}$=0.06219~d,
                                 $M_2$=0.042(4)$M_\odot$],
                                 \textbf{ASASSN-17jf} [near borderline;
                                 $P_{\rm orb}$=0.05679~d,
                                 $M_2$=0.060(8)$M_\odot$]
                                 \citep{wil22shortPCV};
                                 period excess to the ``optimal'' evolutionary
                                 sequence increases as $M_2$ decreases. \\
\end{longtable}
\end{center}


==> eclqshbtotab.inc <==
NZ Boo & 0.05891 & 0.1099 & 0.0007 & 0.060463(13) & \citet{Pdot2} \\
OY Car & 0.06312 & 0.1065 & $+$0.0009/$-$0.0028 & 0.064653(28) & \citet{Pdot} \\
HT Cas & 0.07365 & 0.15 & 0.03 & 0.076333(5) & \citet{Pdot9} \\
Z Cha & 0.07450 & 0.189 & 0.004 & 0.077360(82) & \citet{Pdot7} \\
GP CVn & 0.06295 & 0.1115 & 0.0016 & 0.064604(29) & \citet{Pdot3} \\
XZ Eri & 0.06116 & 0.1098 & 0.0017 & 0.062807(18) & \citet{Pdot} \\
V1239 Her & 0.10008 & 0.248 & 0.005 & 0.105005(56) & \citet{Pdot4} \\
V2051 Oph & 0.06243 & 0.19 & 0.03 & 0.064367(29) & \citet{Pdot} \\
V4140 Sgr & 0.06143 & 0.125 & 0.015 & 0.063510(43) & \citet{Pdot} \\
DV UMa & 0.08585 & 0.172 & $+$0.002/$-$0.007 & 0.088800(30) & \citet{Pdot} \\
IY UMa & 0.07391 & 0.146 & $+$0.009/$-$0.001 & 0.076210(25) & \citet{Pdot2} \\
PU UMa & 0.07788 & 0.182 & $+$0.009/$-$0.004 & 0.081090(48) & \citet{Pdot4} \\
OU Vir & 0.07271 & 0.1641 & 0.0013 & 0.074962(132) & \citet{Pdot} \\
ASASSN-14ag & 0.06031 & 0.149 & 0.016 & 0.062059(55) & \citet{Pdot7} \\
CRTS J043112.4$-$031452 & 0.06605 & 0.105 & 0.006 & 0.067583(26) & \citet{Pdot3} \\
CRTS J200331.3$-$284941 & 0.05870 & 0.095 & 0.004 & 0.059720(88) & \citet{Pdot8} \\
SDSS J090350.73$+$330036.1 & 0.05907 & 0.113 & 0.004 & 0.060364(50) & \citet{Pdot2} \\
SDSS J115207.00$+$404947.8 & 0.06775 & 0.153 & $+$0.015/$-$0.011 & 0.070362(44) & \citet{Pdot9} \\
SDSS J152419.33$+$220920.0 & 0.06532 & 0.17 & 0.03 & 0.067136(23) & \citet{Pdot} \\


==> epsb.inc <==
$-$0.0130 & $-$0.0132 & $-$0.002 & 0.0160 & 0.0157 & 0.086 & 0.0450 & 0.0431 & 0.190 & 0.0740 & 0.0689 & 0.319 \\
$-$0.0120 & $-$0.0121 & 0.001 & 0.0170 & 0.0167 & 0.089 & 0.0460 & 0.0440 & 0.194 & 0.0750 & 0.0698 & 0.324 \\
$-$0.0110 & $-$0.0111 & 0.004 & 0.0180 & 0.0177 & 0.092 & 0.0470 & 0.0449 & 0.198 & 0.0760 & 0.0706 & 0.329 \\
$-$0.0100 & $-$0.0101 & 0.007 & 0.0190 & 0.0186 & 0.096 & 0.0480 & 0.0458 & 0.202 & 0.0770 & 0.0715 & 0.334 \\
$-$0.0090 & $-$0.0091 & 0.010 & 0.0200 & 0.0196 & 0.099 & 0.0490 & 0.0467 & 0.207 & 0.0780 & 0.0724 & 0.339 \\
$-$0.0080 & $-$0.0081 & 0.012 & 0.0210 & 0.0206 & 0.102 & 0.0500 & 0.0476 & 0.211 & 0.0790 & 0.0732 & 0.344 \\
$-$0.0070 & $-$0.0070 & 0.015 & 0.0220 & 0.0215 & 0.106 & 0.0510 & 0.0485 & 0.215 & 0.0800 & 0.0741 & 0.349 \\
$-$0.0060 & $-$0.0060 & 0.018 & 0.0230 & 0.0225 & 0.109 & 0.0520 & 0.0494 & 0.219 & 0.0810 & 0.0749 & 0.355 \\
$-$0.0050 & $-$0.0050 & 0.021 & 0.0240 & 0.0234 & 0.113 & 0.0530 & 0.0503 & 0.223 & 0.0820 & 0.0758 & 0.360 \\
$-$0.0040 & $-$0.0040 & 0.024 & 0.0250 & 0.0244 & 0.116 & 0.0540 & 0.0512 & 0.227 & 0.0830 & 0.0766 & 0.365 \\
$-$0.0030 & $-$0.0030 & 0.027 & 0.0260 & 0.0253 & 0.120 & 0.0550 & 0.0521 & 0.232 & 0.0840 & 0.0775 & 0.371 \\
$-$0.0020 & $-$0.0020 & 0.030 & 0.0270 & 0.0263 & 0.123 & 0.0560 & 0.0530 & 0.236 & 0.0850 & 0.0783 & 0.376 \\
$-$0.0010 & $-$0.0010 & 0.033 & 0.0280 & 0.0272 & 0.127 & 0.0570 & 0.0539 & 0.240 & 0.0860 & 0.0792 & 0.381 \\
0.0000 & 0.0000 & 0.036 & 0.0290 & 0.0282 & 0.130 & 0.0580 & 0.0548 & 0.245 & 0.0870 & 0.0800 & 0.387 \\
0.0010 & 0.0010 & 0.039 & 0.0300 & 0.0291 & 0.134 & 0.0590 & 0.0557 & 0.249 & 0.0880 & 0.0809 & 0.392 \\
0.0020 & 0.0020 & 0.042 & 0.0310 & 0.0301 & 0.137 & 0.0600 & 0.0566 & 0.253 & 0.0890 & 0.0817 & 0.398 \\
0.0030 & 0.0030 & 0.045 & 0.0320 & 0.0310 & 0.141 & 0.0610 & 0.0575 & 0.258 & 0.0900 & 0.0826 & 0.404 \\
0.0040 & 0.0040 & 0.048 & 0.0330 & 0.0319 & 0.145 & 0.0620 & 0.0584 & 0.262 & 0.0910 & 0.0834 & 0.409 \\
0.0050 & 0.0050 & 0.051 & 0.0340 & 0.0329 & 0.148 & 0.0630 & 0.0593 & 0.267 & 0.0920 & 0.0842 & 0.415 \\
0.0060 & 0.0060 & 0.054 & 0.0350 & 0.0338 & 0.152 & 0.0640 & 0.0602 & 0.271 & 0.0930 & 0.0851 & 0.421 \\
0.0070 & 0.0070 & 0.057 & 0.0360 & 0.0347 & 0.156 & 0.0650 & 0.0610 & 0.276 & 0.0940 & 0.0859 & 0.427 \\
0.0080 & 0.0079 & 0.060 & 0.0370 & 0.0357 & 0.159 & 0.0660 & 0.0619 & 0.281 & 0.0950 & 0.0868 & 0.433 \\
0.0090 & 0.0089 & 0.063 & 0.0380 & 0.0366 & 0.163 & 0.0670 & 0.0628 & 0.285 & 0.0960 & 0.0876 & 0.439 \\
0.0100 & 0.0099 & 0.066 & 0.0390 & 0.0375 & 0.167 & 0.0680 & 0.0637 & 0.290 & 0.0970 & 0.0884 & 0.445 \\
0.0110 & 0.0109 & 0.070 & 0.0400 & 0.0385 & 0.171 & 0.0690 & 0.0645 & 0.295 & 0.0980 & 0.0893 & 0.451 \\
0.0120 & 0.0119 & 0.073 & 0.0410 & 0.0394 & 0.175 & 0.0700 & 0.0654 & 0.300 & 0.0990 & 0.0901 & 0.457 \\
0.0130 & 0.0128 & 0.076 & 0.0420 & 0.0403 & 0.179 & 0.0710 & 0.0663 & 0.304 & 0.1000 & 0.0909 & 0.463 \\
0.0140 & 0.0138 & 0.079 & 0.0430 & 0.0412 & 0.183 & 0.0720 & 0.0672 & 0.309 & 0.1010 & 0.0917 & 0.469 \\
0.0150 & 0.0148 & 0.082 & 0.0440 & 0.0421 & 0.186 & 0.0730 & 0.0680 & 0.314 & 0.1020 & 0.0926 & 0.475 \\


==> epsout.inc <==
0.000 & 0.0000 & 0.024 & 0.0636 & 0.048 & 0.1395 & 0.072 & 0.2322 & 0.096 & 0.3482 \\
0.001 & 0.0024 & 0.025 & 0.0665 & 0.049 & 0.1430 & 0.073 & 0.2365 & 0.097 & 0.3537 \\
0.002 & 0.0049 & 0.026 & 0.0694 & 0.050 & 0.1465 & 0.074 & 0.2409 & 0.098 & 0.3592 \\
0.003 & 0.0074 & 0.027 & 0.0723 & 0.051 & 0.1501 & 0.075 & 0.2453 & 0.099 & 0.3648 \\
0.004 & 0.0099 & 0.028 & 0.0753 & 0.052 & 0.1537 & 0.076 & 0.2497 & 0.100 & 0.3705 \\
0.005 & 0.0124 & 0.029 & 0.0782 & 0.053 & 0.1573 & 0.077 & 0.2542 & 0.101 & 0.3762 \\
0.006 & 0.0149 & 0.030 & 0.0813 & 0.054 & 0.1609 & 0.078 & 0.2587 & 0.102 & 0.3820 \\
0.007 & 0.0174 & 0.031 & 0.0843 & 0.055 & 0.1646 & 0.079 & 0.2633 & 0.103 & 0.3879 \\
0.008 & 0.0200 & 0.032 & 0.0873 & 0.056 & 0.1683 & 0.080 & 0.2679 & 0.104 & 0.3938 \\
0.009 & 0.0226 & 0.033 & 0.0904 & 0.057 & 0.1720 & 0.081 & 0.2725 & 0.105 & 0.3998 \\
0.010 & 0.0252 & 0.034 & 0.0935 & 0.058 & 0.1758 & 0.082 & 0.2772 & 0.106 & 0.4058 \\
0.011 & 0.0278 & 0.035 & 0.0966 & 0.059 & 0.1796 & 0.083 & 0.2820 & 0.107 & 0.4119 \\
0.012 & 0.0304 & 0.036 & 0.0998 & 0.060 & 0.1834 & 0.084 & 0.2868 & 0.108 & 0.4181 \\
0.013 & 0.0331 & 0.037 & 0.1029 & 0.061 & 0.1873 & 0.085 & 0.2916 & 0.109 & 0.4244 \\
0.014 & 0.0358 & 0.038 & 0.1061 & 0.062 & 0.1912 & 0.086 & 0.2965 & 0.110 & 0.4307 \\
0.015 & 0.0385 & 0.039 & 0.1094 & 0.063 & 0.1951 & 0.087 & 0.3014 & 0.111 & 0.4371 \\
0.016 & 0.0412 & 0.040 & 0.1126 & 0.064 & 0.1991 & 0.088 & 0.3064 & 0.112 & 0.4436 \\
0.017 & 0.0439 & 0.041 & 0.1159 & 0.065 & 0.2031 & 0.089 & 0.3114 & 0.113 & 0.4502 \\
0.018 & 0.0466 & 0.042 & 0.1192 & 0.066 & 0.2072 & 0.090 & 0.3165 & 0.114 & 0.4568 \\
0.019 & 0.0494 & 0.043 & 0.1225 & 0.067 & 0.2112 & 0.091 & 0.3217 & 0.115 & 0.4635 \\
0.020 & 0.0522 & 0.044 & 0.1258 & 0.068 & 0.2154 & 0.092 & 0.3269 & 0.116 & 0.4703 \\
0.021 & 0.0550 & 0.045 & 0.1292 & 0.069 & 0.2195 & 0.093 & 0.3321 & 0.117 & 0.4772 \\
0.022 & 0.0578 & 0.046 & 0.1326 & 0.070 & 0.2237 & 0.094 & 0.3374 & 0.118 & 0.4842 \\
0.023 & 0.0607 & 0.047 & 0.1361 & 0.071 & 0.2279 & 0.095 & 0.3428 & 0.119 & 0.4912 \\


==> knownq.inc <==
NZ Boo & 0.058910 & 0.1099 & 0.0007 & \citet{sav11CVeclmass} \\
OV Boo & 0.046258 & 0.0647 & 0.0018 & \citet{sav11CVeclmass} \\
OY Car & 0.063121 & 0.1065 & $+$0.0009/$-$0.0028 & \citet{mca19DNeclipse} \\
HT Cas & 0.073647 & 0.15 & 0.03 & \citet{hor91htcas} \\
V1258 Cen & 0.088941 & 0.233 & 0.004 & \citet{mca19DNeclipse} \\
V713 Cep & 0.085419 & 0.246 & $+$0.006/$-$0.014 & \citet{mca19DNeclipse} \\
KN Cet & 0.052985 & 0.087 & 0.006 & \citet{mca15phl1445} \\
Z Cha & 0.074499 & 0.189 & 0.004 & \citet{mca19DNeclipse} \\
GY Cnc & 0.175442 & 0.448 & $+$0.014/$-$0.021 & \citet{mca19DNeclipse} \\
GP CVn & 0.062950 & 0.1115 & 0.0016 & \citet{sav11CVeclmass} \\
EX Dra & 0.209937 & 0.75 & 0.03 & \citet{fie97exdra} \\
XZ Eri & 0.061159 & 0.1098 & 0.0017 & \citet{fel04xzeridvuma} \\
V1239 Her & 0.100082 & 0.248 & 0.005 & \citet{sav11CVeclmass} \\
V2051 Oph & 0.062428 & 0.19 & 0.03 & \citet{bap98v2051ophHST} \\
V2779 Oph & 0.070037 & 0.168 & 0.016 & \citet{sou11j1808} \\
IP Peg & 0.158206 & 0.48 & 0.01 & \citet{cop10ippeg} \\
DI Phe & 0.065550 & 0.1097 & 0.0008 & \citet{sav11CVeclmass} \\
V4140 Sgr & 0.061430 & 0.125 & 0.015 & \citet{bor05v4140sgr} \\
DV UMa & 0.085853 & 0.172 & $+$0.002/$-$0.007 & \citet{mca19DNeclipse} \\
IY UMa & 0.073909 & 0.146 & $+$0.009/$-$0.001 & \citet{mca19DNeclipse} \\
PU UMa & 0.077881 & 0.182 & $+$0.009/$-$0.004 & \citet{mca19DNeclipse} \\
OU Vir & 0.072706 & 0.1641 & 0.0013 & \citet{sav11CVeclmass} \\
NSV 4618 & 0.065769 & 0.169 & $+$0.011/$-$0.006 & \citet{mca19DNeclipse} \\
1RXS J180834.7$+$101041 & 0.070037 & 0.168 & 0.016 & \citet{sou11j1808} \\
ASASSN-14ag & 0.060311 & 0.149 & 0.016 & \citet{mca17asassn14ag} \\
ASASSN-16kr & 0.061286 & 0.044 & 0.002 & \citet{wil22shortPCV} \\
ASASSN-17jf & 0.056790 & 0.085 & 0.006 & \citet{wil22shortPCV} \\
CRTS J043112.4$-$031452 & 0.066051 & 0.105 & 0.006 & \citet{mca19DNeclipse} \\
CRTS J052209.7$-$350530 & 0.062193 & 0.055 & 0.003 & \citet{wil22shortPCV} \\
CRTS J200331.3$-$284941 & 0.058704 & 0.095 & 0.004 & \citet{mca19DNeclipse} \\
KIS J192748.53$+$444724.5 & 0.165308 & 0.570 & 0.011 & \citet{lit14j1927} \\
PN Te11 & 0.120972 & 0.236 & 0.006 & \citet{mis16Te11DN} \\
SDSS J090350.73$+$330036.1 & 0.059074 & 0.113 & 0.004 & \citet{sav11CVeclmass} \\
SDSS J100658.40$+$233724.4 & 0.185913 & 0.46 & 0.03 & \citet{mca19DNeclipse} \\
SDSS J103533.02$+$055158.3 & 0.057007 & 0.0571 & 0.0010 & \citet{sav11CVeclmass} \\
SDSS J105754.25$+$275947.5 & 0.062792 & 0.0546 & 0.0020 & \citet{mca17j1057} \\
SDSS J115207.00$+$404947.8 & 0.067750 & 0.153 & $+$0.015/$-$0.011 & \citet{mca19DNeclipse} \\
SDSS J143317.78$+$101123.3 & 0.054241 & 0.0661 & 0.0007 & \citet{sav11CVeclmass} \\
SDSS J150137.22$+$550123.4 & 0.056841 & 0.084 & 0.004 & \citet{mca19DNeclipse} \\
SDSS J152419.33$+$220920.0 & 0.065319 & 0.17 & 0.03 & \citet{sou10SDSSeclCV} \\
SEKBO 106646.2532 & 0.059579 & 0.114 & 0.005 & \citet{mca19DNeclipse} \\


==> objlist.inc <==
LL And, PQ And, V455 And, V466 And, 
V1838 Aql, VY Aqr, UZ Boo, NZ Boo, OV Boo, 
V342 Cam, OY Car, HT Cas, V1258 Cen, V713 Cep, 
WX Cet, BO Cet, GS Cet, HO Cet, KN Cet, 
Z  Cha, PU CMa, DY CMi, YZ Cnc, EG Cnc, 
GY Cnc, GZ Cnc, AL Com, IR Com, MT Com, 
GP CVn, V503 Cyg, V632 Cyg, V1006 Cyg, V1504 Cyg, 
V2176 Cyg, V3101 Cyg, EX Dra, IX Dra, MN Dra, 
V529 Dra, XZ Eri, EF Eri, HY Eri, VX For, 
IR Gem, V592 Her, V1239 Her, VW Hyi, GW Lib, 
QZ Lib, BR Lup, EZ Lyn, V344 Lyr, V754 Lyr, 
V453 Nor, DT Oct, V2051 Oph, V2779 Oph, V3721 Oph, 
EF Peg, IP Peg, V681 Peg, UV Per, DI Phe, 
TY PsA, KX Psc, BW Scl, V493 Ser, WZ Sge, 
V4140 Sgr, KK Tel, EK TrA, CT Tri, SU UMa, 
SW UMa, BC UMa, DI UMa, DV UMa, ER UMa, 
IY UMa, KS UMa, KV UMa, PU UMa, V355 UMa, 
CU Vel, HV Vir, OU Vir, QZ Vir, V379 Vir, 
V406 Vir, 1RXS J023238.8$-$371812, 1RXS J105010.3$-$140431, 1RXS J180834.7$+$101041, ASAS J102522$-$1542.4, 
ASASSN-14ag, ASASSN-14cv, ASASSN-14jf, ASASSN-14jv, ASASSN-15bp, 
ASASSN-15gn, ASASSN-15gq, ASASSN-15hd, ASASSN-15hn, ASASSN-15jd, 
ASASSN-15kh, ASASSN-15na, ASASSN-15ni, ASASSN-15po, ASASSN-15pu, 
ASASSN-15uj, ASASSN-16bh, ASASSN-16bu, ASASSN-16da, ASASSN-16dt, 
ASASSN-16eg, ASASSN-16hg, ASASSN-16hj, ASASSN-16iw, ASASSN-16jb, 
ASASSN-16js, ASASSN-16kr, ASASSN-16oi, ASASSN-16os, ASASSN-17bl, 
ASASSN-17ei, ASASSN-17el, ASASSN-17fn, ASASSN-17hw, ASASSN-17jf, 
ASASSN-18aan, CRTS J035905.9$+$175034, CRTS J043112.4$-$031452, CRTS J052209.7$-$350530, CRTS J075418.7$+$381224, 
CRTS J104411.4$+$211307, CRTS J112619.4$+$084650, CRTS J122221.6$-$311524, CRTS J174033.4$+$414756, CRTS J200331.3$-$284941, 
CRTS J214738.4$+$244554, Cze V404, GALEX J194419.33$+$491257.0, GD 552, KIS J192748.53$+$444724.5, 
KSN:BS-C11a, LSPM J03338$+$3320, MASTER OT J005740.99+443101.5, MASTER OT J085854.16$-$274030.7, MASTER OT J094759.83+061044.4, 
MASTER OT J181953.76+361356.5, MASTER OT J203749.39+552210.3, MASTER OT J211258.65+242145.4, NSV 4618, OT J012059.6$+$325545, 
OT J111217.4$-$353829, PN Te11, PNV J03093063$+$2638031, PNV J06000985$+$1426152, PNV J17144255$-$2943481, 
PNV J17292916$+$0054043, PNV J20205397$+$2508145, PNV J23052314$-$0225455, RX J0502.8$+$1624, \\
SDSS J075059.97$+$141150.1, 
SDSS J090350.73$+$330036.1, SDSS J100515.39$+$191108.0, SDSS J100658.40$+$233724.4, SDSS J103533.02$+$055158.3, SDSS J105754.25$+$275947.5, 
SDSS J115207.00$+$404947.8, SDSS J121607.03$+$052013.9, SDSS J125044.42$+$154957.3, SDSS J143317.78$+$101123.3, SDSS J150137.22$+$550123.4, 
SDSS J151415.65$+$074446.5, SDSS J152419.33$+$220920.0, SDSS J161027.61$+$090738.4, SDSS J162520.29$+$120308.7, SEKBO 106646.2532, 
SMSS J160639.78$-$100010.7, TCP J00590972$+$3438357, TCP J20034647$+$1335125, TCP J23382254$-$2049518


==> stagebtab.inc <==
V455 And & 0.05631 & 0.080(4) & 0.057133(10) & \citet{Pdot} \\
V466 And & 0.05637(1) & 0.083(4) & 0.057203(15) & \citet{Pdot} \\
V1838 Aql & 0.05706(2) & 0.095(4) & 0.058382(10) & \citet{Pdot6} \\
VY Aqr & 0.06309(4) & 0.106(12) & 0.064657(14) & \citet{Pdot} \\
V342 Cam & 0.07531(8) & 0.164(4) & 0.078399(36) & \citet{Pdot} \\
HT Cas & 0.07365 & 0.167(2) & 0.076333(5) & \citet{Pdot9} \\
BO Cet & 0.13984 & 0.323(13) & 0.15069(3) & \citet{kat21bocet} \\
WX Cet & 0.05826 & 0.094(1) & 0.059529(14) & \citet{Pdot} \\
GS Cet & 0.05597(3) & 0.078(2) & 0.056645(14) & \citet{Pdot9} \\
HO Cet & 0.05490(2) & 0.090(4) & 0.055987(17) & \citet{Pdot} \\
PU CMa & 0.05669(4) & 0.110(11) & 0.058033(33) & \citet{Pdot} \\
YZ Cnc & 0.0868 & 0.168(5) & 0.090648(96) & \citet{Pdot5} \\
GZ Cnc & 0.08825(28) & 0.30(2) & 0.092699(56) & \citet{Pdot6} \\
AL Com & 0.05667 & 0.090(5) & 0.057323(22) & \citet{Pdot6} \\
V503 Cyg & 0.07776 & 0.218(5) & 0.081446(96) & \citet{Pdot5} \\
V632 Cyg & 0.06377(8) & 0.106(3) & 0.065833(27) & \citet{Pdot} \\
V1006 Cyg & 0.09903(9) & 0.34(2) & 0.1076(1) & \citet{kat16v1006cyg} \\
V1504 Cyg & 0.06955 & 0.172(2) & 0.072221(9) & \citet{kat13qfromstageA} \\
V3101 Cyg & 0.05347 & 0.0880(9) & 0.054182(4) & \citet{tam20v3101cyg} \\
MN Dra & 0.0995(1) & 0.29(5) & 0.105299(61) & \citet{Pdot6} \\
V529 Dra & 0.07168(1) & 0.042(3) & 0.072342(18) & \citet{Pdot4} \\
IR Gem & 0.0684 & 0.22(4) & 0.071098(20) & \citet{Pdot9} \\
V592 Her & 0.05610 & 0.054(14) & 0.056607(16) & \citet{Pdot2} \\
VW Hyi & 0.07427 & 0.126(5) & 0.076916(14) & \citet{Pdot4} \\
GW Lib & 0.05332(2) & 0.069(3) & 0.054095(10) & \citet{Pdot} \\
QZ Lib & 0.06436(2) & 0.048(10) & 0.064602(24) & \citet{pal18qzlib} \\
BR Lup & 0.07948(2) & 0.142(4) & 0.082241(37) & \citet{Pdot7} \\
EZ Lyn & 0.05901 & 0.078(3) & 0.059541(9) & \citet{Pdot3} \\
V344 Lyr & 0.08790 & 0.174(2) & 0.091594(8) & \citet{Pdot3} \\
V453 Nor & 0.06338(4) & 0.137(6) & 0.064970(17) & \citet{Pdot} \\
DT Oct & 0.07271(1) & 0.147(7) & 0.074755(19) & \citet{Pdot6} \\
V681 Peg & 0.05277(2) & 0.082(2) & 0.053438(12) & \citet{Pdot5} \\
UV Per & 0.06489(1) & 0.138(4) & 0.066671(10) & \citet{Pdot} \\
TY PsA & 0.08423(1) & 0.142(4) & 0.087809(19) & \citet{Pdot5} \\
BW Scl & 0.05432 & 0.067(6) & 0.055000(8) & \citet{Pdot4} \\
V493 Ser & 0.08001(1) & 0.132(4) & 0.082961(22) & \citet{Pdot} \\
WZ Sge & 0.05669 & 0.078(3) & 0.057204(5) & \citet{Pdot} \\
KK Tel & 0.0845(8) & 0.188(9) & 0.087606(23) & \citet{Pdot8} \\
EK TrA & 0.06288(5) & 0.118(21) & 0.064832(6) & \citet{Pdot3} \\
SW UMa & 0.05681 & 0.077(1) & 0.058208(34) & \citet{Pdot3} \\
ER UMa & 0.06366(3) & 0.100(15) & 0.065747(24) & \citet{ohs14eruma} \\
KS UMa & 0.06796(10) & 0.120(4) & 0.070179(9) & \citet{Pdot} \\
V355 UMa & 0.05729 & 0.066(1) & 0.058094(7) & \citet{Pdot3} \\
HV Vir & 0.05707 & 0.093(3) & 0.058244(9) & \citet{Pdot9} \\
QZ Vir & 0.05882 & 0.108(3) & 0.060442(15) & \citet{ima17qzvir} \\
ASAS J102522$-$1542.4 & 0.06136(6) & 0.120(5) & 0.063365(16) & \citet{Pdot} \\
ASASSN-14cv & 0.05992 & 0.077(1) & 0.060413(7) & \citet{Pdot7} \\
ASASSN-14jf & 0.05539(1) & 0.070(5) & 0.055949(5) & \citet{Pdot7} \\
ASASSN-14jv & 0.05442(1) & 0.074(3) & 0.055102(13) & \citet{Pdot7} \\
ASASSN-15bp & 0.05563(2) & 0.079(2) & 0.056702(9) & \citet{Pdot7} \\
ASASSN-15gq & 0.06490(3) & 0.107(8) & 0.066726(34) & \citet{Pdot8} \\
ASASSN-15hd & 0.05541(1) & 0.076(12) & 0.056105(7) & \citet{Pdot8} \\
ASASSN-15na & 0.06297(2) & 0.081(5) & 0.063720(27) & \citet{Pdot8} \\
ASASSN-15ni & 0.05517(4) & 0.074(2) & 0.055854(9) & \citet{Pdot8} \\
ASASSN-15po & 0.05045 & 0.0669(8) & 0.050913(2) & \citet{nam17asassn15po} \\
ASASSN-15pu & 0.05757(1) & 0.074(16) & 0.058254(24) & \citet{Pdot8} \\
ASASSN-15uj & 0.05527(1) & 0.064(4) & 0.055805(12) & \citet{Pdot8} \\
ASASSN-16bh & 0.05346(2) & 0.076(1) & 0.054027(6) & \citet{Pdot8} \\
ASASSN-16bu & 0.05934(13) & 0.10(1) & 0.060513(71) & \citet{Pdot8} \\
ASASSN-16da & 0.05610(3) & 0.12(1) & 0.057344(24) & \citet{Pdot9} \\
ASASSN-16dt & 0.06420(2) & 0.036(2) & 0.06451(1) & \citet{kim18asassn16dt16hg} \\
ASASSN-16eg & 0.07548(1) & 0.166(2) & 0.077880(3) & \citet{wak17asassn16eg} \\
ASASSN-16hj & 0.05499(6) & 0.09(2) & 0.055644(41) & \citet{Pdot9} \\
ASASSN-16iw & 0.06495(5) & 0.079(2) & 0.065462(39) & \citet{Pdot9} \\
ASASSN-16jb & 0.06305(2) & 0.088(1) & 0.064397(21) & \citet{Pdot9} \\
ASASSN-16js & 0.06034(5) & 0.056(5) & 0.060934(15) & \citet{Pdot9} \\
ASASSN-16oi & 0.05548(7) & 0.091(7) & 0.056241(17) & \citet{Pdot9} \\
ASASSN-17bl & 0.05466(5) & 0.062(3) & 0.055367(10) & \citet{Pdot9} \\
ASASSN-17ei & 0.05646(1) & 0.074(3) & 0.057257(11) & \citet{Pdot10} \\
ASASSN-17el & 0.05434(3) & 0.071(3) & 0.055183(13) & \citet{Pdot10} \\
ASASSN-17fn & 0.06096(1) & 0.097(1) & 0.061584(14) & \citet{Pdot10} \\
ASASSN-17hw & 0.05886(2) & 0.078(1) & 0.059717(13) & \citet{Pdot10} \\
ASASSN-18aan & 0.14945 & 0.278(1) & 0.15821(4) & \citet{wak21asassn18aan} \\
CRTS J035905.9$+$175034 & 0.07956 & 0.281(15) & 0.08346(4) & \citet{lit18j0359} \\
CRTS J112619.4$+$084650 & 0.05423(3) & 0.086(2) & 0.054886(10) & \citet{Pdot5} \\
CRTS J122221.6$-$311524 & 0.07625(5) & 0.032(2) & 0.076486(13) & \citet{Pdot10} \\
CRTS J174033.4$+$414756 & 0.04503 & 0.077(5) & 0.045515(29) & \citet{ima18j1740} \\
CRTS J200331.3$-$284941 & 0.05870 & 0.084(1) & 0.059720(88) & \citet{Pdot8} \\
CRTS J214738.4$+$244554 & 0.09273(3) & 0.207(8) & 0.097147(21) & \citet{Pdot4} \\
Cze V404 & 0.09802 & 0.247(5) & 0.10421(3) & \citet{kar21czev404} \\
GALEX J194419.33$+$491257.0 & 0.05282 & 0.142(2) & 0.05479(1) & \citet{kat14j1944} \\
KSN:BS-C11a & 0.05703(2) & 0.070(5) & 0.05861(4) & \citet{rid19j165350} \\
LSPM J03338$+$3320 & 0.06663(7) & 0.172(4) & 0.06902(2) & \citet{kat16j0333} \\
MASTER OT J005740.99+443101.5 & 0.05619 & 0.076(16) & 0.057067(11) & \citet{Pdot6} \\
MASTER OT J094759.83+061044.4 & 0.05588(9) & 0.059(8) & 0.056121(20) & \citet{Pdot5} \\
MASTER OT J181953.76+361356.5 & 0.05684(2) & 0.069(1) & 0.057519(10) & \citet{Pdot5} \\
MASTER OT J203749.39+552210.3 & 0.06051 & 0.097(8) & 0.061307(9) & \citet{nak13j2112j2037} \\
MASTER OT J211258.65+242145.4 & 0.05973 & 0.081(2) & 0.060291(4) & \citet{nak13j2112j2037} \\
OT J012059.6$+$325545 & 0.05715(2) & 0.073(7) & 0.057729(8) & \citet{ima18hvvirj0120} \\
PNV J03093063$+$2638031 & 0.05615(2) & 0.078(1) & 0.057437(15) & \citet{Pdot7} \\
PNV J17144255$-$2943481 & 0.05956 & 0.076(1) & 0.060092(9) & \citet{Pdot7} \\
PNV J17292916$+$0054043 & 0.05973(3) & 0.073(2) & 0.060282(15) & \citet{Pdot7} \\
PNV J20205397$+$2508145 & 0.05651(1) & 0.090(3) & 0.057392(10) & \citet{Pdot10} \\
PNV J23052314$-$0225455 & 0.05456(1) & 0.102(2) & 0.055595(23) & \citet{Pdot7} \\
SDSS J161027.61$+$090738.4 & 0.05687(1) & 0.090(5) & 0.057820(19) & \citet{Pdot2} \\
SDSS J162520.29$+$120308.7 & 0.09143 & 0.23(1) & 0.096054(47) & \citet{Pdot5} \\
TCP J23382254$-$2049518 & 0.05726(1) & 0.061(4) & 0.057868(14) & \citet{Pdot6} \\


==> totab.inc <==
V455 And & 0.05631 & 0.080 & 0.004 & \citet{Pdot} \\
V466 And & 0.05637(1) & 0.083 & 0.004 & \citet{Pdot} \\
V1838 Aql & 0.05706(2) & 0.095 & 0.004 & \citet{Pdot6} \\
VY Aqr & 0.06309(4) & 0.106 & 0.012 & \citet{Pdot} \\
V342 Cam & 0.07531(8) & 0.164 & 0.004 & \citet{Pdot} \\
HT Cas & 0.07365 & 0.167 & 0.002 & \citet{Pdot9} \\
BO Cet & 0.13984 & 0.323 & 0.013 & \citet{kat21bocet} \\
WX Cet & 0.05826 & 0.094 & 0.001 & \citet{Pdot} \\
GS Cet & 0.05597(3) & 0.078 & 0.002 & \citet{Pdot9} \\
HO Cet & 0.05490(2) & 0.090 & 0.004 & \citet{Pdot} \\
Z Cha & 0.07450 & 0.22 & 0.01 & \citet{Pdot7} \\
PU CMa & 0.05669(4) & 0.110 & 0.011 & \citet{Pdot} \\
YZ Cnc & 0.0868 & 0.168 & 0.005 & \citet{Pdot5} \\
GZ Cnc & 0.08825(28) & 0.30 & 0.02 & \citet{Pdot6} \\
AL Com & 0.05667 & 0.090 & 0.005 & \citet{Pdot6} \\
V503 Cyg & 0.07776 & 0.218 & 0.005 & \citet{Pdot5} \\
V632 Cyg & 0.06377(8) & 0.106 & 0.003 & \citet{Pdot} \\
V1006 Cyg & 0.09903(9) & 0.34 & 0.02 & \citet{kat16v1006cyg} \\
V1504 Cyg & 0.06955 & 0.172 & 0.002 & \citet{kat13qfromstageA} \\
V3101 Cyg & 0.05347 & 0.0880 & 0.0009 & \citet{tam20v3101cyg} \\
MN Dra & 0.0995(1) & 0.29 & 0.05 & \citet{Pdot6,bak17mndra} \\
V529 Dra & 0.07168(1) & 0.042 & 0.003 & \citet{Pdot4} \\
IR Gem & 0.0684 & 0.22 & 0.04 & \citet{Pdot9} \\
V592 Her & 0.05610 & 0.054 & 0.014 & \citet{Pdot2} \\
VW Hyi & 0.07427 & 0.126 & 0.005 & \citet{Pdot4} \\
GW Lib & 0.05332(2) & 0.069 & 0.003 & \citet{Pdot} \\
QZ Lib & 0.06436(2) & 0.048 & 0.010 & \citet{pal18qzlib,Pdot} \\
BR Lup & 0.07948(2) & 0.142 & 0.004 & \citet{Pdot7} \\
EZ Lyn & 0.05901 & 0.078 & 0.003 & \citet{Pdot3} \\
V344 Lyr & 0.08790 & 0.174 & 0.002 & \citet{Pdot3} \\
V453 Nor & 0.06338(4) & 0.137 & 0.006 & \citet{Pdot} \\
DT Oct & 0.07271(1) & 0.147 & 0.007 & \citet{Pdot,Pdot6} \\
V681 Peg & 0.05277(2) & 0.082 & 0.002 & \citet{Pdot5} \\
UV Per & 0.06489(1) & 0.138 & 0.004 & \citet{Pdot} \\
TY PsA & 0.08423(1) & 0.142 & 0.004 & \citet{Pdot5} \\
BW Scl & 0.05432 & 0.067 & 0.006 & \citet{Pdot4} \\
V493 Ser & 0.08001(1) & 0.132 & 0.004 & \citet{Pdot,Pdot8} \\
WZ Sge & 0.05669 & 0.078 & 0.003 & \citet{Pdot} \\
KK Tel & 0.0845(8) & 0.188 & 0.009 & \citet{Pdot8} \\
EK TrA & 0.06288(5) & 0.118 & 0.021 & \citet{Pdot2} \\
SW UMa & 0.05681 & 0.077 & 0.001 & \citet{Pdot3} \\
ER UMa & 0.06366(3) & 0.100 & 0.015 & \citet{ohs14eruma,Pdot} \\
IY UMa & 0.07391 & 0.120 & 0.006 & \citet{Pdot2} \\
KS UMa & 0.06796(10) & 0.120 & 0.004 & \citet{Pdot} \\
V355 UMa & 0.05729 & 0.066 & 0.001 & \citet{Pdot3} \\
HV Vir & 0.05707 & 0.093 & 0.003 & \citet{Pdot9} \\
QZ Vir & 0.05882 & 0.108 & 0.003 & \citet{ima17qzvir,Pdot} \\
ASAS J102522$-$1542.4 & 0.06136(6) & 0.120 & 0.005 & \citet{Pdot} \\
ASASSN-14cv & 0.05992 & 0.077 & 0.001 & \citet{Pdot7} \\
ASASSN-14jf & 0.05539(1) & 0.070 & 0.005 & \citet{Pdot7} \\
ASASSN-14jv & 0.05442(1) & 0.074 & 0.003 & \citet{Pdot7} \\
ASASSN-15bp & 0.05563(2) & 0.079 & 0.002 & \citet{Pdot7} \\
ASASSN-15gq & 0.06490(3) & 0.107 & 0.008 & \citet{Pdot8} \\
ASASSN-15hd & 0.05541(1) & 0.076 & 0.012 & \citet{Pdot8} \\
ASASSN-15na & 0.06297(2) & 0.081 & 0.005 & \citet{Pdot8} \\
ASASSN-15ni & 0.05517(4) & 0.074 & 0.002 & \citet{Pdot8} \\
ASASSN-15po & 0.05045 & 0.0669 & 0.0008 & \citet{nam17asassn15po} \\
ASASSN-15pu & 0.05757(1) & 0.074 & 0.016 & \citet{Pdot8} \\
ASASSN-15uj & 0.05527(1) & 0.064 & 0.004 & \citet{Pdot8} \\
ASASSN-16bh & 0.05346(2) & 0.076 & 0.001 & \citet{Pdot8} \\
ASASSN-16bu & 0.05934(13) & 0.10 & 0.01 & \citet{Pdot8} \\
ASASSN-16da & 0.05610(3) & 0.12 & 0.01 & \citet{Pdot9} \\
ASASSN-16dt & 0.06420(2) & 0.036 & 0.002 & \citet{kim18asassn16dt16hg} \\
ASASSN-16eg & 0.07548(1) & 0.166 & 0.002 & \citet{wak17asassn16eg} \\
ASASSN-16hj & 0.05499(6) & 0.09 & 0.02 & \citet{Pdot9} \\
ASASSN-16iw & 0.06495(5) & 0.079 & 0.002 & \citet{Pdot9} \\
ASASSN-16jb & 0.06305(2) & 0.088 & 0.001 & \citet{Pdot9} \\
ASASSN-16js & 0.06034(5) & 0.056 & 0.005 & \citet{Pdot9} \\
ASASSN-16oi & 0.05548(7) & 0.091 & 0.007 & \citet{Pdot9} \\
ASASSN-16os & 0.05494(6) & 0.047 & 0.003 & \citet{Pdot9} \\
ASASSN-17bl & 0.05466(5) & 0.062 & 0.003 & \citet{Pdot9} \\
ASASSN-17ei & 0.05646(1) & 0.074 & 0.003 & \citet{Pdot10} \\
ASASSN-17el & 0.05434(3) & 0.071 & 0.003 & \citet{Pdot10} \\
ASASSN-17fn & 0.06096(1) & 0.097 & 0.001 & \citet{Pdot10} \\
ASASSN-17hw & 0.05886(2) & 0.078 & 0.001 & \citet{Pdot10} \\
ASASSN-18aan & 0.14945 & 0.278 & 0.001 & \citet{wak21asassn18aan} \\
CRTS J035905.9$+$175034 & 0.07956 & 0.281 & 0.015 & \citet{lit18j0359} \\
CRTS J104411.4$+$211307 & 0.05909(1) & 0.077 & 0.001 & \citet{Pdot2} \\
CRTS J112619.4$+$084650 & 0.05423(3) & 0.086 & 0.002 & \citet{Pdot5} \\
CRTS J122221.6$-$311524 & 0.07625(5) & 0.032 & 0.002 & \citet{Pdot10,neu17j1222} \\
CRTS J174033.4$+$414756 & 0.04503 & 0.077 & 0.005 & \citet{ima18j1740} \\
CRTS J200331.3$-$284941 & 0.05870 & 0.084 & 0.001 & \citet{Pdot8} \\
CRTS J214738.4$+$244554 & 0.09273(3) & 0.207 & 0.008 & \citet{Pdot4} \\
Cze V404 & 0.09802 & 0.247 & 0.005 & \citet{kat21czev404,kar21czev404} \\
GALEX J194419.33$+$491257.0 & 0.05282 & 0.142 & 0.002 & \citet{kat14j1944} \\
KSN:BS-C11a & 0.05703(2) & 0.070 & 0.005 & \citet{rid19j165350} \\
LSPM J03338$+$3320 & 0.06663(7) & 0.172 & 0.004 & \citet{kat16j0333} \\
MASTER OT J005740.99+443101.5 & 0.05619 & 0.076 & 0.016 & \citet{Pdot6} \\
MASTER OT J094759.83+061044.4 & 0.05588(9) & 0.059 & 0.008 & \citet{Pdot5} \\
MASTER OT J181953.76+361356.5 & 0.05684(2) & 0.069 & 0.001 & \citet{Pdot5} \\
MASTER OT J203749.39+552210.3 & 0.06051 & 0.097 & 0.008 & \citet{nak13j2112j2037} \\
MASTER OT J211258.65+242145.4 & 0.05973 & 0.081 & 0.002 & \citet{nak13j2112j2037} \\
OT J012059.6$+$325545 & 0.05715(2) & 0.073 & 0.007 & \citet{ima18hvvirj0120} \\
PNV J03093063$+$2638031 & 0.05615(2) & 0.078 & 0.001 & \citet{Pdot7} \\
PNV J17144255$-$2943481 & 0.05956 & 0.076 & 0.001 & \citet{Pdot7} \\
PNV J17292916$+$0054043 & 0.05973(3) & 0.073 & 0.002 & \citet{Pdot7} \\
PNV J20205397$+$2508145 & 0.05651(1) & 0.090 & 0.003 & \citet{Pdot10} \\
PNV J23052314$-$0225455 & 0.05456(1) & 0.102 & 0.002 & \citet{Pdot7} \\
SDSS J161027.61$+$090738.4 & 0.05687(1) & 0.090 & 0.005 & \citet{Pdot2} \\
SDSS J162520.29$+$120308.7 & 0.09143 & 0.23 & 0.01 & \citet{Pdot2,Pdot5} \\
TCP J00590972$+$3438357 & 0.0543(1) & 0.103 & 0.006 & \citet{tam21DNespec} \\
TCP J20034647$+$1335125 & 0.05526(4) & 0.109 & 0.005 & \citet{tam21DNespec} \\
TCP J23382254$-$2049518 & 0.05726(1) & 0.061 & 0.004 & \citet{Pdot6} \\

